Connection between galaxy morphology and dark-matter halo structure I: a running threshold for thin discs and size predictors from the dark sector

We study the connection between galaxy morphology and host dark matter (DM) halo structure using cosmological simulations. Introducing a new kinematic decomposition scheme, we robustly separate thin and thick discs and measure halo properties, including cosmic web locations, internal structures, and assembly histories. In the TNG50 simulation, we find that the orbital-circularity threshold for disc differentiation varies systematically with galaxy mass and redshift. Similarly, the energy threshold between stellar halos and inner galaxies depends on mass and redshift, minimizing at sub-Galactic halo mass where the circularity threshold approaches its peak. Revisiting galaxy size predictors, we show that disc sizes in TNG50 correlate with three structural parameters beyond virial mass and redshift: 1) a positive correlation with halo spin $\lambda$ across redshifts -- stronger than previously reported for zoom-in simulations but still weaker than the simple $r_{1/2}/R_{\rm vir} \propto \lambda$ scaling; 2) an anti-correlation with DM concentration $c$; 3) larger discs in more actively accreting haloes. Disc mass fraction is higher in rounder haloes and in cosmic knots and filaments, implying that disc development needs both stable halo conditions and continuous material supply. Our methodology is public and adaptable to other simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
